Optimal Resilience in Systems that Mix Shared Memory and Message Passing

We investigate the minimal number of failures that can partition a system where processes communicate both through shared memory and by message passing. We prove that this number precisely captures the resilience that can be achieved by algorithms that implement a variety of shared objects, like registers and atomic snapshots, and solve common tasks, like randomized consensus, approximate agreement and renaming. This has implications for the m&m-model and for the hybrid, cluster-based model.

==> OPODIS 2020 arxiv/figs/ah_15.pdf_t <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Straight Lines [id:da7336655686054478] 
\draw    (218.5,88.63) -- (218.5,99.63) ;
%Straight Lines [id:da3058881411640255] 
\draw    (332.5,88.63) -- (332.5,99.63) ;
%Straight Lines [id:da827433477363601] 
\draw    (519.5,88.63) -- (519.5,99.63) ;
%Straight Lines [id:da1342645464479142] 
\draw    (338.5,116.63) -- (657.5,117.13) ;
\draw [shift={(659.5,117.13)}, rotate = 180.09] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da06278900318444935] 
\draw    (86.5,95.13) -- (657,94.14) ;
\draw [shift={(659,94.13)}, rotate = 539.9] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da05271029932299509] 
\draw    (523.5,163.63) -- (658.5,163.14) ;
\draw [shift={(660.5,163.13)}, rotate = 539.79] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7216231526537757] 
\draw    (265.19,116.63) -- (334.5,116.63) ;
\draw [shift={(336.5,116.63)}, rotate = 540] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da13870733721414852] 
\draw    (265.19,116.63) -- (221.5,116.63) ;
\draw [shift={(219.5,116.63)}, rotate = 360] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

%Straight Lines [id:da8974429808622995] 
\draw    (336.82,163.43) -- (519.5,164.22) ;
\draw [shift={(521.5,164.23)}, rotate = 180.25] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8965260134845126] 
\draw    (336.82,163.43) -- (220.5,162.65) ;
\draw [shift={(218.5,162.63)}, rotate = 360.39] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

%Straight Lines [id:da5909119721201639] 
\draw    (391.93,203.63) -- (657.5,203.63) ;
\draw [shift={(659.5,203.63)}, rotate = 540] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6977445598159255] 
\draw    (391.93,203.63) -- (222.5,203.63) ;
\draw [shift={(220.5,203.63)}, rotate = 360] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;


% Text Node
\draw (141,101.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$\beta '$};
% Text Node
\draw (154,67.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {${\displaystyle \boldsymbol{H-T >( c-1) \cdot n}}$};
% Text Node
\draw (282,67.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$p_{j_{1}} \ \text{incovation returns}$};
% Text Node
\draw (470,67.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$p_{j_{i}} \ \text{incovation returns}$};
% Text Node
\draw (417,73.4) node [anchor=north west][inner sep=0.75pt]    {$...$};
% Text Node
\draw (218,126) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{86.64152000000001pt}\setlength\topsep{0pt}
each process can have
\begin{center}
at most one write
\end{center}

\end{minipage}};
% Text Node
\draw (427,127.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$p_{j_{1}} \ \text{decides and stops writing}$};
% Text Node
\draw (514,175.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$p_{j_{i}} \ \text{decides and stops writing}$};
% Text Node
\draw (293,175.4) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize]  {$p_{j_{i}} \ \text{can have at most one write}$};
% Text Node
\draw (345,213) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {each process can have at most one write};


\end{tikzpicture}


==> OPODIS 2020 arxiv/figs/mm-counter1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{mm-counter1.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3434,2356)(7951,-5255)
\put(10036,-3166){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_2$}%
}}}}
\put(9046,-3166){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_8$}%
}}}}
\put(7966,-3166){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_9$}%
}}}}
\put(9856,-4156){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_1$}%
}}}}
\put(8011,-5146){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_5$}%
}}}}
\put(9091,-5146){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_4$}%
}}}}
\put(10081,-5146){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_6$}%
}}}}
\put(11161,-5146){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_7$}%
}}}}
\put(11116,-3166){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_3$}%
}}}}
\end{picture}%


==> OPODIS 2020 arxiv/figs/mm-counter2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{mm-counter2.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3434,2266)(8941,-4850)
\put(8956,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_1$}%
}}}}
\put(10441,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_2$}%
}}}}
\put(11836,-2851){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_3$}%
}}}}
\put(12151,-3706){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_4$}%
}}}}
\put(11881,-4516){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_5$}%
}}}}
\end{picture}%


==> OPODIS 2020 arxiv/figs/writeread.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{writeread.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10319,2496)(14566,-4999)
\put(14581,-4876){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_w^s$}%
}}}}
\put(18721,-4831){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_w^e$}%
}}}}
\put(19531,-4831){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_r^s$}%
}}}}
\put(23716,-4831){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_r^e$}%
}}}}
\put(15076,-3931){\rotatebox{35.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}write(v)}%
}}}}}
\put(20251,-3796){\rotatebox{35.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}read}%
}}}}}
\put(17416,-2761){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}response from}%
}}}}}
\put(17731,-3436){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}set P}%
}}}}}
\put(22456,-2761){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}response from}%
}}}}}
\put(22681,-3436){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}set P$'$}%
}}}}}
\end{picture}%


==> figs/writeread.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{writeread.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10319,2496)(14566,-4999)
\put(14581,-4876){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_w^s$}%
}}}}
\put(18721,-4831){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_w^e$}%
}}}}
\put(19531,-4831){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_r^s$}%
}}}}
\put(23716,-4831){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_r^e$}%
}}}}
\put(15076,-3931){\rotatebox{35.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}write(v)}%
}}}}}
\put(20251,-3796){\rotatebox{35.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}read}%
}}}}}
\put(17416,-2761){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}response from}%
}}}}}
\put(17731,-3436){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}set P}%
}}}}}
\put(22456,-2761){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}response from}%
}}}}}
\put(22681,-3436){\rotatebox{324.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}set P$'$}%
}}}}}
\end{picture}%

